Improving Long-Tail Relation Extraction with Collaborating Relation-Augmented Attention

Wrong labeling problem and long-tail relations are two main challenges caused by distant supervision in relation extraction. Recent works alleviate the wrong labeling by selective attention via multi-instance learning, but cannot well handle long-tail relations even if hierarchies of the relations are introduced to share knowledge. In this work, we propose a novel neural network, Collaborating Relation-augmented Attention (CoRA), to handle both the wrong labeling and long-tail relations. Particularly, we first propose relation-augmented attention network as base model. It operates on sentence bag with a sentence-to-relation attention to minimize the effect of wrong labeling. Then, facilitated by the proposed base model, we introduce collaborating relation features shared among relations in the hierarchies to promote the relation-augmenting process and balance the training data for long-tail relations. Besides the main training objective to predict the relation of a sentence bag, an auxiliary objective is utilized to guide the relation-augmenting process for a more accurate bag-level representation. In the experiments on the popular benchmark dataset NYT, the proposed CoRA improves the prior state-of-the-art performance by a large margin in terms of Precision@N, AUC and Hits@K. Further analyses verify its superior capability in handling long-tail relations in contrast to the competitors.

==> figs/notations_in_fig.txt <==
\boldmath $[v_i]_{i=0}^{n}$
\boldmath $[x_i^{(ph)}; x_i^{(pt)}]_{i=0}^{n}$
\boldmath $v_{[e^{(h)}]}; v_{[e^{(t)}]}]$


\boldmath $X = [x_i]_{i=0}^{n}$
$(e^{(h)}, e^{(t)})$


\boldmath $[s_j]_{j=0}^{m}$
$B = [s_j]_{j=0}^{m}$

\boldmath $R^{(0)}$

P(\hat r^{(0)} |e^{(h)}, e^{(t)}, B)
